BiFocal: Self-Evolving Local-Global Memory Agents for Long-Video Reasoning

Long-video reasoning is challenging because a video is long and redundant, while the evidence for a question is sparse and spread over time. Memory agents are a promising multi-agent answer: a team of agents, each reading one part of the video, can keep useful observations and reuse them for later questions. Existing memory designs, however, focus on search or storage and keep one shared store for the whole video. Such a store does not record which agent wrote an entry or whether the entry was checked against the video, so one policy must learn both what to keep and what to share, and unreliable entries are reused. We argue that memory should be organized by role and scope, and that agents should learn to build, check, and evolve it. We propose \textbf{BiFocal}, a multi-agent system with local and global memory. Each Reader agent watches one part of the video and keeps detailed notes as local memory. These notes are ordered by time into a shared global memory. The orchestrator, which decides what to read and answers, checks a global entry against its source video frames before citing it. The Readers and the orchestrator learn separate policies from task outcome with role-specific costs. We train on the MLVU development split and test on LVBench, Video-MME, LongVideoBench, and the MLVU test split. At three matched call and frame budgets, BiFocal is more accurate than a fixed prompt policy with the same memory in all twelve benchmark-budget settings, by 1.2 to 9.1 points, with 14 to 20 percent fewer calls.

==> figures/LICENSE-Fluent-Emoji.txt <==
MIT License

Copyright (c) Microsoft Corporation.

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

